A Geometric Multigrid Preconditioner for Discontinuous Galerkin Shifted Boundary Method

This paper introduces a geometric multigrid preconditioner for the Shifted Boundary Method (SBM) designed to solve PDEs on complex geometries. While SBM simplifies mesh generation by using a non-conforming background grid, it often results in non-symmetric and potentially ill-conditioned linear systems that are challenging to solve efficiently. Standard multigrid methods with pointwise smoothers prove ineffective for such systems due to the localized perturbations introduced by the shifted boundary conditions. To address this challenge, we introduce a Discontinuous Galerkin (DG) formulation for SBM that enables the design of a cell-wise multiplicative smoother within an $hp$-multigrid framework. The element-local nature of DG methods naturally facilitates cell-wise correction, which can effectively handle the local complexities arising from the boundary treatment. Numerical results for the Poisson equation demonstrate favorable performance with mesh refinement for linear ($p=1$) and quadratic ($p=2$) elements in both 2D and 3D, with iteration counts showing mild growth. However, challenges emerge for cubic ($p=3$) elements, particularly in 3D, where the current smoother shows reduced effectiveness.

==> results/penalty_free/imagin_eigs1_p1.csv <==
0.4	0.9165151389911675
0.41000000000000003	0.9120855223058848
0.42000000000000004	0.9075241043630737
0.43000000000000005	0.9028288874421326
0.44	0.8979977728257453
0.45	0.8930285549745871
0.46	0.887918915216924
0.47000000000000003	0.8826664149042939
0.48000000000000004	0.8772684879784519
0.49	0.8717224328878997
0.5	0.866025403784438
0.51	0.8601744009211149
0.52	0.8541662601625043
0.53	0.8479976415061535
0.54	0.8416650165000318
0.55	0.8351646544245025
0.56	0.8284926070883183
0.5700000000000001	0.821644692065858
0.5800000000000001	0.8146164741766513
0.5900000000000001	0.8074032449773773
0.6000000000000001	0.799999999999999
0.61	0.7924014134263005
0.62	0.7846018098373202
0.63	0.7765951326141562
0.64	0.7683749084919408
0.65	0.7599342076785324
0.66	0.7512655988397168
0.67	0.7423610981186977
0.68	0.7332121111929332
0.69	0.7238093671679019
0.7	0.7141428428542839
0.71	0.7042016756583291
0.72	0.6939740629158977
0.73	0.6834471449936699
0.74	0.6726068688320083
0.75	0.6614378277661463
0.76	0.6499230723708754
0.77	0.6380438856379694
0.78	0.6257795138864792
0.79	0.6131068422387719
0.8	0.5999999999999984
0.81	0.5864298764558284
0.8200000000000001	0.5723635208501657
0.8300000000000001	0.5577633906953718
0.8400000000000001	0.5425863986500197
0.8500000000000001	0.526782687642635
0.8600000000000001	0.5102940328869209
0.8700000000000001	0.49305172142483983
0.88	0.4749736834815148
0.89	0.45596052460711745
0.9	0.4358898943540653
0.91	0.41460824883255487
0.92	0.39191835884530607
0.93	0.36755951898977884
0.9400000000000001	0.3411744421846368
0.9500000000000001	0.312249899919916
0.9600000000000001	0.2799999999999963
0.9700000000000001	0.24310491562285913
0.98	0.19899748742131862
0.99	0.1410673597966511
1.	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0

==> results/penalty_free/imagin_eigs1_p2.csv <==
0.4	2.4718783026724154
0.41000000000000003	2.4991579723434767
0.42000000000000004	2.5264569855801966
0.43000000000000005	2.5537525599921356
0.44	2.58102073451661
0.45	2.6082363782403193
0.46	2.6353732060614194
0.47000000000000003	2.662403800888496
0.48000000000000004	2.6892996418184905
0.49	2.7160311374252433
0.5	2.7425676629102336
0.51	2.7688775994012005
0.52	2.794928373115691
0.53	2.8206864914186913
0.54	2.846117571982203
0.55	2.8711863602917003
0.56	2.8958567296443336
0.5700000000000001	2.9200916565668145
0.5800000000000001	2.9438531632968488
0.5900000000000001	2.9671022177040967
0.6000000000000001	2.989798579906848
0.61	3.0119005840520674
0.62	3.0333648435081897
0.63	3.054145868354601
0.64	3.0741955858380554
0.65	3.093462757671525
0.66	3.1118922928329877
0.67	3.1294244608412303
0.68	3.145994018005238
0.69	3.1615292671643562
0.7	3.175951078885031
0.71	3.1891719076066516
0.72	3.2010948384093916
0.73	3.2116126977145685
0.74	3.22060725368101
0.75	3.2279485194944515
0.76	3.2334941562061656
0.77	3.2370889530201508
0.78	3.238564344034341
0.79	3.2377379033037132
0.8	3.2344127459297694
0.81	3.2283767519147393
0.8200000000000001	3.219401520875196
0.8300000000000001	3.2072409575136636
0.8400000000000001	3.191629377312259
0.8500000000000001	3.172279005888196
0.8600000000000001	3.148876719787385
0.8700000000000001	3.1210798360990917
0.88	3.0885106962524214
0.89	3.050749695573315
0.9	3.0073262688235856
0.91	2.9577071272224784
0.92	2.901280710859143
0.93	2.837336296170904
0.9400000000000001	2.765035344687018
0.9500000000000001	2.6833712403262324
0.9600000000000001	2.591111034972803
0.9700000000000001	2.4867081621221203
0.98	2.3681659761971763
0.99	2.232812900415475
1.	2.0769063218446844
1.01	1.8948705007742224
1.02	1.6776392224222758
1.03	1.4083201669641405
1.04	1.046513553426902
1.05	0.3845752249745166
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0

==> results/penalty_free/imagin_eigs1_p3.csv <==
0.4	3.228990727610224
0.41000000000000003	3.3149001959044053
0.42000000000000004	3.403048517747288
0.43000000000000005	3.4931239412218518
0.44	3.5848158652011786
0.45	3.677826571546576
0.46	3.7718806477651796
0.47000000000000003	3.8667317709816644
0.48000000000000004	3.9621669343081516
0.49	4.0580084629452795
0.5	4.154114285161937
0.51	4.250376925824656
0.52	4.346721622968688
0.53	4.443103871700191
0.54	4.539506602792117
0.55	4.635937121255639
0.56	4.732423868796719
0.5700000000000001	4.829013033253827
0.5800000000000001	4.925765004711527
0.5900000000000001	5.022750667847769
0.6000000000000001	5.120047519153495
0.61	5.217735602506009
0.62	5.315893264444798
0.63	5.414592739333182
0.64	5.513895582894526
0.65	5.613847979341464
0.66	5.714475951764028
0.67	5.815780507163879
0.68	5.917732746275477
0.69	6.0202689640138916
0.7	6.123285759063619
0.71	6.226635160883068
0.72	6.3301197693952
0.73	6.433487887008096
0.74	6.536428604438352
0.75	6.638566781045935
0.76	6.739457836771061
0.77	6.838582245730981
0.78	6.935339590098146
0.79	7.029041995471758
0.8	7.1189067231951935
0.81	7.204047637459977
0.8200000000000001	7.283465190456336
0.8300000000000001	7.3560344697967315
0.8400000000000001	7.420490717900398
0.8500000000000001	7.475411546427454
0.8600000000000001	7.5191948049197865
0.8700000000000001	7.550030682141989
0.88	7.565866058297915
0.89	7.5643582831652445
0.9	7.542814255081563
0.91	7.498108614894974
0.92	7.426571497962887
0.93	7.323830569618562
0.9400000000000001	7.184581954356396
0.9500000000000001	7.0022458651439194
0.9600000000000001	6.768425657776848
0.9700000000000001	6.4720104994930425
0.98	6.097580272125413
0.99	5.622303372812183
1.	5.009143696438527
1.01	4.189737231247546
1.02	3.0337431913907733
1.03	1.7568252869658414
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0

==> results/standard_1d/imagin_eigs1_p1.csv <==
0.4	1.2000000000000008
0.41000000000000003	1.17973513976655
0.42000000000000004	1.1589219128138024
0.43000000000000005	1.137530219378809
0.44	1.1155267813907481
0.45	1.0928746497197206
0.46	1.0695326081985541
0.47000000000000003	1.0454544466403124
0.48000000000000004	1.0205880657738469
0.49	0.9948743639274269
0.5	0.968245836551855
0.51	0.940624792358782
0.52	0.9119210492142406
0.53	0.882028911090788
0.54	0.8508231308562323
0.55	0.8181534085976796
0.56	0.7838367176906179
0.5700000000000001	0.7476463067520636
0.5800000000000001	0.7092954250522142
0.5900000000000001	0.6684122979120005
0.6000000000000001	0.6244997998398407
0.61	0.5768665356908833
0.62	0.5244997616777354
0.63	0.4658057535067605
0.64	0.3979949748426489
0.65	0.3152380053229638
0.66	0.199749843554384
0.67	0
0.68	0
0.69	0
0.7	0
0.71	0
0.72	0
0.73	0
0.74	0
0.75	0
0.76	0
0.77	0
0.78	0
0.79	0
0.8	0
0.81	0
0.8200000000000001	0
0.8300000000000001	0
0.8400000000000001	0
0.8500000000000001	0
0.8600000000000001	0
0.8700000000000001	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.9400000000000001	0
0.9500000000000001	0
0.9600000000000001	0
0.9700000000000001	0
0.98	0
0.99	0
1.	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0

==> results/standard_1d/imagin_eigs1_p2.csv <==
0.4	3.6557225758470233
0.41000000000000003	3.6408677128180225
0.42000000000000004	3.627645099335065
0.43000000000000005	3.6171590687019313
0.44	3.610594275283807
0.45	3.609021087077649
0.46	3.6131353544789397
0.47000000000000003	3.623035785797772
0.48000000000000004	3.6381633688288706
0.49	3.657441999275873
0.5	3.679535031423978
0.51	3.7030890944369355
0.52	3.7268895520646486
0.53	3.7499232935171785
0.54	3.7713797604058654
0.55	3.790622543716603
0.56	3.8071526269172518
0.5700000000000001	3.8205736214434807
0.5800000000000001	3.8305626869613594
0.5900000000000001	3.836847570694374
0.6000000000000001	3.8391889266147206
0.61	3.8373667567322545
0.62	3.831169883328913
0.63	3.8203875427489775
0.64	3.804802376055486
0.65	3.7841842404411334
0.66	3.7582843687525886
0.67	3.72682946391837
0.68	3.689515332739012
0.69	3.645999638886141
0.7	3.5958932822876593
0.71	3.538749777609854
0.72	3.4740517820883214
0.73	3.401193565532492
0.74	3.319457639155669
0.75	3.227982812561814
0.76	3.125719342940892
0.77	3.0113640131893358
0.78	2.8832627556688633
0.79	2.7392582344293457
0.8	2.5764384071634887
0.81	2.3906931373426623
0.8200000000000001	2.175860472295974
0.8300000000000001	1.9218692384752267
0.8400000000000001	1.6098809993866992
0.8500000000000001	1.1947488249949514
0.8600000000000001	0.44647368278739663
0.8700000000000001	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.9400000000000001	0
0.9500000000000001	0
0.9600000000000001	0
0.9700000000000001	0
0.98	0
0.99	0
1.	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0

==> results/standard_1d/imagin_eigs1_p3.csv <==
0.4	7.520745377079741
0.41000000000000003	7.660664712369651
0.42000000000000004	7.800019025806109
0.43000000000000005	7.938594014683475
0.44	8.076171741547586
0.45	8.212528779798909
0.46	8.347434353977189
0.47000000000000003	8.480648493679228
0.48000000000000004	8.611920208410687
0.49	8.740985681302295
0.5	8.867566472195726
0.51	8.99136771471469
0.52	9.112076287147149
0.53	9.229358932864876
0.54	9.342860302211054
0.55	9.45220088394783
0.56	9.55697479013774
0.5700000000000001	9.656747353412246
0.5800000000000001	9.75105248961129
0.5900000000000001	9.839389771376307
0.6000000000000001	9.921221148992558
0.61	9.995967243042363
0.62	10.063003118540339
0.63	10.121653431248637
0.64	10.171186812601922
0.65	10.210809328497984
0.66	10.23965680697946
0.67	10.256785777670295
0.68	10.261162697885238
0.69	10.251651051482531
0.7	10.226995790049335
0.71	10.185804433318188
0.72	10.126523946505834
0.73	10.047412255850206
0.74	9.946502943491629
0.75	9.821561289684393
0.76	9.670029466409371
0.77	9.488958534492179
0.78	9.274925527583221
0.79	9.023936847237751
0.8	8.731328426414263
0.81	8.39169879199284
0.8200000000000001	7.9989775680842214
0.8300000000000001	7.546885784721898
0.8400000000000001	7.0302958778240905
0.8500000000000001	6.447806405638502
0.8600000000000001	5.8025219960000305
0.8700000000000001	5.090055673861115
0.88	4.26793803920491
0.89	3.2068464325328616
0.9	1.3376991761727066
0.91	0
0.92	0
0.93	0
0.9400000000000001	0
0.9500000000000001	0
0.9600000000000001	0
0.9700000000000001	0
0.98	0
0.99	0
1.	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.1099999999999999	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.1600000000000001	0
1.17	0
1.1800000000000002	0
1.19	0
1.2000000000000002	0
1.21	0
1.2200000000000002	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.3599999999999999	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.4300000000000002	0
1.44	0
1.4500000000000002	0
1.46	0
1.4700000000000002	0
1.48	0
1.4900000000000002	0
1.5	0
1.5100000000000002	0
1.52	0
1.5300000000000002	0
1.54	0
1.5500000000000003	0
1.56	0
1.5699999999999998	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.7200000000000002	0
1.73	0
1.7400000000000002	0
1.75	0
1.7600000000000002	0
1.77	0
1.7800000000000002	0
1.79	0
1.8000000000000003	0
1.81	0
1.8199999999999998	0
1.83	0
1.8399999999999999	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.9700000000000002	0
1.98	0
1.9900000000000002	0
2.	0
